Statistical Methods for Investigating the Cosmic Ray Energy Spectrum

Two separate statistical tests are described and developed in order to test un-binned data sets for adherence to the power-law form. The first test employs the TP-statistic, a function defined to deviate from zero when the sample deviates from the power-law form, regardless of the value of the power index. The second test employs a likelihood ratio test to reject a power-law background in favor of a model signal distribution with a cut-off.

==> GammaEst3500_results.txt <==
jhague@jhague-laptop:~/CosmicRays/PwlwsUnbinned$ ./powerlaw.exe 
Usage for : powerlaw.exe
Usage for : powerlaw.exe
  *******************************************
  *                                         *
  *        W E L C O M E  to  R O O T       *
  *                                         *
  *   Version   5.15/07     25 April 2007   *
  *                                         *
  *  You are welcome to visit our Web site  *
  *          http://root.cern.ch            *
  *                                         *
  *******************************************

FreeType Engine v2.1.9 used to render TrueType fonts.
Compiled on 12 May 2007 for linux with thread support.

CINT/ROOT C/C++ Interpreter version 5.16.19, March 16, 2007
Type ? for help. Commands must be C++ statements.
Enclose multiple statements between { }.

---------------------------------------------------
              Power-Index MC Study:             
---------------------------------------------------
We simulate 100000 skies with 3500 events per sky.
Each sky has an input power-index Gamma = 2.75 and E_min = 1
For each sky we calculate the estimate of Gamma using the:
  + Max-Like method
  + Log-Binned method
---------------------------------------------------
[##################################################]
Real time 0:11:00, CP time 523.400
Info in <TCanvas::Print>: GIF file GammaEst3500.gif has been created
Info in <TCanvas::Print>: ps file GammaEst3500.ps has been created
Info in <TCanvas::Print>: eps file GammaEst3500.eps has been created
******** Results, averaged over all Skies *********
  + Analytic method:
    o Mean = 2.7505, Sigma = 0.0296143
  + Max-Like method:
    o Mean = 2.75029, Sigma = 0.0297199
  + Log-Binned method:
    o Mean = 2.76022, Sigma = 0.0454264
---------------------------------------------------
Program Finished Normally

